The role of carbon in red giant spectro-seismology

Although red clump stars function as reliable standard candles, their surface characteristics (i.e. $T_\text{eff}$, $\log g$, and [Fe/H]) overlap with those of red giant branch stars, which are not standard candles. Recent results have revealed that spectral features containing carbon (e.g. CN molecular bands) carry information correlating with the "gold-standard" asteroseismic classifiers that distinguish red clump from red giant branch stars. However, the underlying astrophysical processes driving the correlation between these spectroscopic and asteroseismic quantities in red giants remain inadequately explored. This study aims to enhance our understanding of this "spectro-seismic" effect, by refining the list of key spectral features predicting red giant evolutionary state. In addition, we conduct further investigation into those key spectral features to probe the astrophysical processes driving this connection. We employ the data-driven The Cannon algorithm to analyse high-resolution ($R\sim80,000$) Veloce Rosso spectra from the Anglo-Australian Telescope for 301 red giant stars (where asteroseismic classifications from the TESS mission are known for 123 of the stars). The results highlight molecular spectroscopic features, particularly those containing carbon (e.g. CN), as the primary indicators of the evolutionary states of red giant stars. Furthermore, by investigating CN isotopic pairs (that is, $^{12}$C$^{14}$N and $^{13}$C$^{14}$N) we find suggestions of statistically significant differences in the reduced equivalent widths of such lines, suggesting that physical processes that change the surface abundances and isotopic ratios in red giant stars, such as deep mixing, are the driving forces of the "spectro-seismic" connection of red giants.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
